Cramer-Castillon on a Triangle's Incircle and Excircles

The Cramer-Castillon problem (CCP) consists in finding one or more polygons inscribed in a circle such that their sides pass cyclically through a list of $N$ points. We study this problem where the points are the vertices of a triangle and the circle is either the incircle or excircles.

==> 000_cover.txt <==
This research (i) takes a well-known result in classical geometry, (ii) applies it two geometry of the triangle, (iii and studies it dynamically under a Poncelet porism. 
